The Structure of Sum-Over-Paths, its Consequences, and Completeness for Clifford

We show that the formalism of "Sum-Over-Path" (SOP), used for symbolically representing linear maps or quantum operators, together with a proper rewrite system, has a structure of dagger-compact PROP. Several consequences arise from this observation: 1) Morphisms of SOP are very close to the diagrams of the graphical calculus called ZH-Calculus, so we give a system of interpretation between the two; 2) A construction, called the discard construction, can be applied to enrich the formalism so that, in particular, it can represent the quantum measurement. We also enrich the rewrite system so as to get the completeness of the Clifford fragments of both the initial formalism and its enriched version.

==> figures/CAP.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.25, -0.25) {};
		\node [style=none] (1) at (0.25, -0.25) {};
		\node [style=none] (2) at (0, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend left=90, looseness=1.75] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CUP.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.25, 0.25) {};
		\node [style=none] (1) at (0.25, 0.25) {};
		\node [style=none] (2) at (0, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=90, looseness=1.75] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/H-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 0.375) {};
		\node [style=none] (2) at (0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/H-phase-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, 0.125) {$1$};
		\node [style=none] (1) at (0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/H-phase-k-pi_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, 0.125) {$e^{ik\frac\pi2}$};
		\node [style=none] (1) at (0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/H-phase.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, 0.125) {$e^{i\alpha}$};
		\node [style=none] (1) at (0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/H-scalar-1_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, 0) {$\frac12$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/H-scalar-1_sqrt2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, 0) {$\frac1{\sqrt2}$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/H-scalar-omega-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, 0.25) {$i$};
		\node [style=white dot] (1) at (0, -0.25) {};
		\node [style=box] (2) at (-0.5, 0) {$\frac1{\sqrt2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/H-scalar-omega.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, 0) {$e^{i\frac\pi4}$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/H-scalar.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, 0) {$s$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/S-gate.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0.375, 0.25) {$i$};
		\node [style=white dot] (1) at (0, 0) {};
		\node [style=none] (2) at (0, 0.375) {};
		\node [style=none] (3) at (0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/Z-1-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0) at (0, -0.25) {};
		\node [style=none] (1) at (0, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH-NF-sound/ZH-NF-sound_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (45)  at (-1.5, 0.0) {};
		\node [style=white dot] (46)  at (-0.5, 0.0) {};
		\node [style=white dot] (47)  at (0.5, 0.0) {};
		\node [style=white dot] (48)  at (1.5, 0.0) {};
		\node [style=none] (49)  at (-1.5, 0.5) {};
		\node [style=none] (50)  at (-0.5, 0.5) {};
		\node [style=none] (51)  at (-1.0, 0.25) {$...$};
		\node [style=none] (52)  at (1.0, 0.0) {$...$};
		\node [style=none, font={\scriptsize}, color=gray] (53)  at (-1.75, 0.0) {$x_1$};
		\node [style=none, font={\scriptsize}, color=gray] (54)  at (-0.125, 0.0) {$x_n$};
		\node [style=none, font={\scriptsize}, color=gray] (55)  at (0.5, 0.25) {$y_1$};
		\node [style=none, font={\scriptsize}, color=gray] (56)  at (1.75, 0.0) {$y_k$};
		\node [style=none] (57)  at (-1.75, -0.5) {};
		\node [style=none] (58)  at (-1.5, -0.5) {};
		\node [style=none] (59)  at (-0.5, -0.5) {};
		\node [style=none] (60)  at (-0.25, -0.5) {};
		\node [style=none] (61)  at (-1.0, -0.5) {};
		\node [style=none] (62)  at (-0.75, -0.5) {};
		\node [style=none] (63)  at (0.25, -0.5) {};
		\node [style=none] (64)  at (0.5, -0.5) {};
		\node [style=none] (65)  at (0.75, -0.5) {};
		\node [style=none] (66)  at (1.0, -0.5) {};
		\node [style=none] (67)  at (1.5, -0.5) {};
		\node [style=none] (68)  at (1.75, -0.5) {};
		\node [style=none] (69)  at (-1.25, -0.5) {$...$};
		\node [style=none] (70)  at (1.25, -0.5) {$...$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (45) to (57.center);
		\draw [in=90, out=-30] (45) to (61.center);
		\draw [in=90, out=-15, looseness=0.75] (45) to (59.center);
		\draw [in=90, out=-135] (46) to (62.center);
		\draw [in=90, out=-45] (46) to (60.center);
		\draw [in=90, out=-135] (47) to (63.center);
		\draw [in=90, out=-45] (47) to (65.center);
		\draw [in=90, out=-15, looseness=0.75] (47) to (67.center);
		\draw [in=90, out=-150] (48) to (66.center);
		\draw [in=90, out=-45] (48) to (68.center);
		\draw (49.center) to (45);
		\draw (50.center) to (46);
		\draw [in=-165, out=90, looseness=0.75] (58.center) to (46);
		\draw [in=-165, out=90, looseness=0.75] (64.center) to (48);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-NF-sound/ZH-NF-sound_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={rounded rectangle, draw, font=\scriptsize}] (72)  at (0.0, -0.625) {$P$};
		\node [style=white dot] (73)  at (-1.5, 0.25) {};
		\node [style=white dot] (74)  at (-0.5, 0.25) {};
		\node [style=white dot] (75)  at (0.5, 0.25) {};
		\node [style=white dot] (76)  at (1.5, 0.25) {};
		\node [style=none] (77)  at (-1.5, 0.75) {};
		\node [style=none] (78)  at (-0.5, 0.75) {};
		\node [style=none] (79)  at (-1.0, 0.5) {$...$};
		\node [style=none] (80)  at (1.0, 0.25) {$...$};
		\node [style=none, font={\scriptsize}, color=gray] (81)  at (-1.75, 0.25) {$x_1$};
		\node [style=none, font={\scriptsize}, color=gray] (82)  at (-0.125, 0.25) {$x_n$};
		\node [style=none, font={\scriptsize}, color=gray] (83)  at (0.5, 0.5) {$y_1$};
		\node [style=none, font={\scriptsize}, color=gray] (84)  at (1.75, 0.25) {$y_k$};
		\node [style=none] (85)  at (-1.75, -0.75) {};
		\node [style=none] (86)  at (-1.5, -0.75) {};
		\node [style=none] (87)  at (-0.5, -0.25) {};
		\node [style=none] (88)  at (-0.25, -0.25) {};
		\node [style=none] (89)  at (-1.0, -0.75) {};
		\node [style=none] (90)  at (-0.75, -0.75) {};
		\node [style=none] (91)  at (0.25, -0.25) {};
		\node [style=none] (92)  at (0.5, -0.25) {};
		\node [style=none] (93)  at (0.75, -0.75) {};
		\node [style=none] (94)  at (1.0, -0.75) {};
		\node [style=none] (95)  at (1.5, -0.75) {};
		\node [style=none] (96)  at (1.75, -0.75) {};
		\node [style=none] (97)  at (-1.25, -0.75) {$...$};
		\node [style=none] (98)  at (1.25, -0.75) {$...$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (73) to (85.center);
		\draw [in=90, out=-30] (73) to (89.center);
		\draw [in=90, out=-15, looseness=0.75] (73) to (87.center);
		\draw [in=90, out=-135] (74) to (90.center);
		\draw [in=90, out=-45] (74) to (88.center);
		\draw [in=90, out=-135] (75) to (91.center);
		\draw [in=90, out=-45] (75) to (93.center);
		\draw [in=90, out=-15, looseness=0.75] (75) to (95.center);
		\draw [in=90, out=-150] (76) to (94.center);
		\draw [in=90, out=-45] (76) to (96.center);
		\draw (77.center) to (73);
		\draw (78.center) to (74);
		\draw [in=-165, out=90, looseness=0.75] (86.center) to (74);
		\draw [in=165, out=-90] (87.center) to (72);
		\draw [in=135, out=-90] (88.center) to (72);
		\draw [in=45, out=-90] (91.center) to (72);
		\draw [in=-165, out=90, looseness=0.75] (92.center) to (76);
		\draw [in=15, out=-90] (92.center) to (72);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-NF-sound/ZH-NF-sound_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={rounded rectangle, draw, font=\scriptsize}] (100)  at (0.0, -0.25) {$P$};
		\node [style=white dot] (101)  at (-1.5, 0.625) {};
		\node [style=white dot] (102)  at (-0.5, 0.625) {};
		\node [style=white dot] (103)  at (0.5, 0.625) {};
		\node [style=white dot] (104)  at (1.5, 0.625) {};
		\node [style=none] (105)  at (-1.5, 1.125) {};
		\node [style=none] (106)  at (-0.5, 1.125) {};
		\node [style=none] (107)  at (-1.0, 0.875) {$...$};
		\node [style=none] (108)  at (1.0, 0.625) {$...$};
		\node [style=none, font={\scriptsize}, color=gray] (109)  at (-1.75, 0.625) {$x_1$};
		\node [style=none, font={\scriptsize}, color=gray] (110)  at (-0.125, 0.625) {$x_n$};
		\node [style=none, font={\scriptsize}, color=gray] (111)  at (0.5, 0.875) {$y_1$};
		\node [style=none, font={\scriptsize}, color=gray] (112)  at (1.75, 0.625) {$y_k$};
		\node [style=none] (113)  at (-1.75, 0.125) {};
		\node [style=none] (114)  at (-1.5, 0.125) {};
		\node [style=none] (115)  at (-0.5, 0.125) {};
		\node [style=none] (116)  at (-0.25, 0.125) {};
		\node [style=none] (117)  at (-1.0, 0.125) {};
		\node [style=none] (118)  at (-0.75, 0.125) {};
		\node [style=none] (119)  at (0.25, 0.125) {};
		\node [style=none] (120)  at (0.5, 0.125) {};
		\node [style=none] (121)  at (0.75, 0.125) {};
		\node [style=none] (122)  at (1.0, 0.125) {};
		\node [style=none] (123)  at (1.5, 0.125) {};
		\node [style=none] (124)  at (1.75, 0.125) {};
		\node [style=none] (125)  at (-1.25, 0.125) {$...$};
		\node [style=none] (126)  at (1.25, 0.125) {$...$};
		\node [style=none] (127)  at (-0.875, -1.125) {};
		\node [style=none] (128)  at (-0.625, -1.125) {};
		\node [style=none] (129)  at (-0.375, -1.125) {};
		\node [style=none] (130)  at (-0.125, -1.125) {};
		\node [style=none] (131)  at (0.125, -1.125) {};
		\node [style=none] (132)  at (0.375, -1.125) {};
		\node [style=none] (133)  at (0.625, -1.125) {};
		\node [style=none] (134)  at (0.875, -1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (101) to (113.center);
		\draw [in=90, out=-30] (101) to (117.center);
		\draw [in=90, out=-15, looseness=0.75] (101) to (115.center);
		\draw [in=90, out=-135] (102) to (118.center);
		\draw [in=90, out=-45] (102) to (116.center);
		\draw [in=90, out=-135] (103) to (119.center);
		\draw [in=90, out=-45] (103) to (121.center);
		\draw [in=90, out=-15, looseness=0.75] (103) to (123.center);
		\draw [in=90, out=-150] (104) to (122.center);
		\draw [in=90, out=-45] (104) to (124.center);
		\draw (105.center) to (101);
		\draw (106.center) to (102);
		\draw [in=90, out=-90, looseness=0.75] (113.center) to (127.center);
		\draw [in=-165, out=90, looseness=0.75] (114.center) to (102);
		\draw [in=90, out=-90, looseness=0.75] (114.center) to (128.center);
		\draw [in=165, out=-90] (115.center) to (100);
		\draw [in=135, out=-90] (116.center) to (100);
		\draw [in=90, out=-90, looseness=0.75] (117.center) to (131.center);
		\draw [in=90, out=-90, looseness=0.75] (118.center) to (132.center);
		\draw [in=45, out=-90] (119.center) to (100);
		\draw [in=-165, out=90, looseness=0.75] (120.center) to (104);
		\draw [in=15, out=-90] (120.center) to (100);
		\draw [in=90, out=-90, looseness=0.75] (121.center) to (129.center);
		\draw [in=90, out=-90, looseness=0.75] (123.center) to (133.center);
		\draw [in=-90, out=90, looseness=0.75] (130.center) to (122.center);
		\draw [in=-90, out=90, looseness=0.75] (134.center) to (124.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-NF-sound/ZH-NF-sound_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={rounded rectangle, draw, font=\scriptsize}] (0)  at (0.0, 0.125) {$P$};
		\node [style=white dot] (1)  at (-1.5, 1.0) {};
		\node [style=white dot] (2)  at (-0.5, 1.0) {};
		\node [style=white dot] (3)  at (0.5, 1.0) {};
		\node [style=white dot] (4)  at (1.5, 1.0) {};
		\node [style=none] (5)  at (-1.5, 1.5) {};
		\node [style=none] (6)  at (-0.5, 1.5) {};
		\node [style=none] (7)  at (-0.5, -1.5) {};
		\node [style=none] (9)  at (-1.0, 1.25) {$...$};
		\node [style=none] (10)  at (0.0, -1.25) {$...$};
		\node [style=none] (11)  at (1.0, 1.0) {$...$};
		\node [style=none] (12)  at (-0.5, -1.0) {};
		\node [style=none, font={\scriptsize}, color=gray] (14)  at (-1.75, 1.0) {$x_1$};
		\node [style=none, font={\scriptsize}, color=gray] (15)  at (-0.125, 1.0) {$x_n$};
		\node [style=none, font={\scriptsize}, color=gray] (16)  at (0.5, 1.25) {$y_1$};
		\node [style=none, font={\scriptsize}, color=gray] (17)  at (1.75, 1.0) {$y_k$};
		\node [style=box] (18)  at (-1.5, -1.0) {$s$};
		\node [style=none] (19)  at (-1.75, 0.5) {};
		\node [style=none] (20)  at (-1.5, 0.5) {};
		\node [style=none] (21)  at (-0.5, 0.5) {};
		\node [style=none] (22)  at (-0.25, 0.5) {};
		\node [style=none] (23)  at (-1.0, 0.5) {};
		\node [style=none] (24)  at (-0.75, 0.5) {};
		\node [style=none] (25)  at (0.25, 0.5) {};
		\node [style=none] (26)  at (0.5, 0.5) {};
		\node [style=none] (27)  at (0.75, 0.5) {};
		\node [style=none] (28)  at (1.0, 0.5) {};
		\node [style=none] (29)  at (1.5, 0.5) {};
		\node [style=none] (30)  at (1.75, 0.5) {};
		\node [style=none] (31)  at (-1.25, 0.5) {$...$};
		\node [style=none] (32)  at (1.25, 0.5) {$...$};
		\node [style=polynomial] (33)  at (-0.5, -1.0) {$Q_1$};
		\node [style=polynomial] (34)  at (0.5, -1.0) {$Q_m$};
		\node [style=none] (35)  at (-0.875, -0.75) {};
		\node [style=none] (36)  at (-0.625, -0.75) {};
		\node [style=none] (37)  at (-0.375, -0.75) {};
		\node [style=none] (38)  at (-0.125, -0.75) {};
		\node [style=none] (39)  at (0.5, -1.5) {};
		\node [style=none] (40)  at (0.5, -1.0) {};
		\node [style=none] (41)  at (0.125, -0.75) {};
		\node [style=none] (42)  at (0.375, -0.75) {};
		\node [style=none] (43)  at (0.625, -0.75) {};
		\node [style=none] (44)  at (0.875, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (1) to (19.center);
		\draw [in=90, out=-30] (1) to (23.center);
		\draw [in=90, out=-15, looseness=0.75] (1) to (21.center);
		\draw [in=90, out=-135] (2) to (24.center);
		\draw [in=90, out=-45] (2) to (22.center);
		\draw [in=90, out=-135] (3) to (25.center);
		\draw [in=90, out=-45] (3) to (27.center);
		\draw [in=90, out=-15, looseness=0.75] (3) to (29.center);
		\draw [in=90, out=-150] (4) to (28.center);
		\draw [in=90, out=-45] (4) to (30.center);
		\draw (5.center) to (1);
		\draw (6.center) to (2);
		\draw (12.center) to (7.center);
		\draw [in=-90, out=105] (12.center) to (36.center);
		\draw [in=-90, out=30] (12.center) to (38.center);
		\draw [in=90, out=-90, looseness=0.75] (19.center) to (35.center);
		\draw [in=-165, out=90, looseness=0.75] (20.center) to (2);
		\draw [in=90, out=-90, looseness=0.75] (20.center) to (36.center);
		\draw [in=165, out=-90] (21.center) to (0);
		\draw [in=135, out=-90] (22.center) to (0);
		\draw [in=90, out=-90, looseness=0.75] (23.center) to (41.center);
		\draw [in=90, out=-90, looseness=0.75] (24.center) to (42.center);
		\draw [in=45, out=-90] (25.center) to (0);
		\draw [in=-165, out=90, looseness=0.75] (26.center) to (4);
		\draw [in=15, out=-90] (26.center) to (0);
		\draw [in=90, out=-90, looseness=0.75] (27.center) to (37.center);
		\draw [in=90, out=-90, looseness=0.75] (29.center) to (43.center);
		\draw [in=150, out=-90] (35.center) to (12.center);
		\draw [in=75, out=-90] (37.center) to (12.center);
		\draw [in=-90, out=90, looseness=0.75] (38.center) to (28.center);
		\draw (40.center) to (39.center);
		\draw [in=-90, out=105] (40.center) to (42.center);
		\draw [in=-90, out=30] (40.center) to (44.center);
		\draw [in=150, out=-90] (41.center) to (40.center);
		\draw [in=75, out=-90] (43.center) to (40.center);
		\draw [in=-90, out=90, looseness=0.75] (44.center) to (30.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-scalar-mult.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (-0.5, 0) {$y$};
		\node [style=box] (1) at (-1, 0) {$x$};
		\node [style=none] (2) at (0, 0) {$=$};
		\node [style=box] (3) at (0.5, 0) {$xy$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/generic-state-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.5) {$\alpha_1$};
		\node [style=gn] (1) at (0, -0) {$\beta_1$};
		\node [style=none] (2) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/generic-state-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.5) {$\alpha_2$};
		\node [style=gn] (1) at (0, -0) {$\beta_2$};
		\node [style=none] (2) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, -0.25) {};
		\node [style=none] (1) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-1-alpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=gn] (2) at (0, -0) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (0) at (0, -0) {};
		\node [style=none] (1) at (0, 0.5) {};
		\node [style=none] (2) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (1) at (0, 0.25) {};
		\node [style=none] (3) at (0, -0.375) {};
		\node [style=box] (4) at (0, -0.1) {};
		\node [style=box] (5) at (-0.5, 0.15) {$\frac12$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/multiply_LHS/multiply_LHS_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.75, 0.25) {-$\alpha$};
		\node [style=gn] (1)  at (-0.25, 0.75) {$\alpha$};
		\node [style=gn] (2)  at (0.25, 0.75) {$\beta$};
		\node [style=gn] (3)  at (0.75, 0.25) {-$\beta$};
		\node [style=rn] (4)  at (-0.25, 0.25) {};
		\node [style=rn] (5)  at (0.25, 0.25) {};
		\node [style=gn] (6)  at (0.0, -0.25) {};
		\node [style=none] (7)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (4);
		\draw [style=none] (4) to (1);
		\draw [style=none] (4) to (6);
		\draw [style=none] (5) to (2);
		\draw [style=none] (5) to (3);
		\draw [style=none] (6) to (5);
		\draw [style=none] (7.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/multiply_LHS/multiply_LHS_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (9)  at (-1.125, 0.5) {$\alpha_1$};
		\node [style=rn] (10)  at (-0.125, 0.5) {$\beta_1$};
		\node [style=gn] (11)  at (-0.625, -0.0) {$\pi$};
		\node [style=none] (12)  at (-0.625, -0.5) {};
		\node [style=gn] (13)  at (0.625, 0.75) {$\alpha_2$};
		\node [style=gn] (14)  at (1.125, 0.75) {$\beta_2$};
		\node [style=rn] (15)  at (0.875, -0.0) {};
		\node [style=rn] (16)  at (0.125, -0.0) {$\pi$};
		\node [style=gn] (17)  at (0.125, -0.75) {$\alpha_3{+}\beta_3$};
		\node [style=gn] (18)  at (0.875, -0.5) {};
		\node [style=none] (19)  at (1.125, 0.25) {$\otimes 3$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (9) to (11);
		\draw [style=none] (11) to (10);
		\draw [style=none] (12.center) to (11);
		\draw [style=none] (15) to (18);
		\draw [style=none] (17) to (16);
		\draw [style=none, bend left=45, looseness=1.00] (18) to (15);
		\draw [style=none, bend right=45, looseness=1.00] (18) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/multiply_LHS/multiply_LHS_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (20)  at (0.375, 0.625) {$\beta_2$};
		\node [style=rn, inner sep=-0.5pt] (21)  at (-0.875, 0.125) {$\frac{-\pi}{2}$};
		\node [style=gn] (22)  at (0.625, -0.625) {};
		\node [style=rn] (23)  at (-0.125, 0.125) {$\pi$};
		\node [style=none] (24)  at (0.875, 0.125) {$\otimes 4$};
		\node [style=rn] (25)  at (0.625, -0.125) {};
		\node [style=gn] (26)  at (-0.125, 0.625) {$\alpha_2$};
		\node [style=gn, align=center] (28)  at (-0.125, -0.875) {$\alpha_3{+}\beta_3$\\${+}\delta_3$};
		\node [style=none] (29)  at (-0.875, -0.875) {};
		\node [style=gn] (30)  at (-0.875, -0.375) {$\pi$};
		\node [style=gn] (31)  at (-0.875, 0.875) {$\delta_1$};
		\node [style=gn] (32)  at (0.875, 0.625) {$\delta_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend left=45, looseness=1.00] (22) to (25);
		\draw [style=none, bend right=45, looseness=1.00] (22) to (25);
		\draw [style=none] (25) to (22);
		\draw [style=none] (28) to (23);
		\draw [style=none] (29.center) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/multiply_LHS/multiply_LHS_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (33)  at (-0.875, 0.875) {$\delta_1{+}\frac{\pi}{2}$};
		\node [style=gn] (34)  at (0.375, 0.625) {$\beta_2$};
		\node [style=gn] (35)  at (-0.375, -0.625) {};
		\node [style=none] (36)  at (-0.875, -0.875) {};
		\node [style=rn] (37)  at (0.625, 0.125) {$\pi$};
		\node [style=gn] (38)  at (0.875, 0.625) {$\delta_2$};
		\node [style=rn] (39)  at (-0.375, -0.125) {};
		\node [style=gn, align=center] (40)  at (0.625, -0.875) {$\alpha_3{+}\beta_3$\\${+}\delta_3{-}\frac{\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (41)  at (-0.875, -0.375) {$\frac{-\pi}{2}$};
		\node [style=gn] (42)  at (-0.125, 0.625) {$\alpha_2$};
		\node [style=none] (44)  at (-0.125, 0.125) {$\otimes 4$};
		\node [style={{H box}}] (45)  at (-0.875, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend left=45, looseness=1.00] (35) to (39);
		\draw [style=none, bend right=45, looseness=1.00] (35) to (39);
		\draw [style=none] (36.center) to (33);
		\draw [style=none] (39) to (35);
		\draw [style=none] (40) to (37);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/multiply_LHS/multiply_LHS_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (46)  at (0.375, 0.75) {$\beta_2$};
		\node [style=gn] (47)  at (-0.375, -0.5) {};
		\node [style=rn] (48)  at (0.625, 0.25) {$\pi$};
		\node [style=gn] (49)  at (-0.125, 0.75) {$\alpha_2$};
		\node [style=none] (50)  at (-0.125, 0.25) {$\otimes 4$};
		\node [style=gn] (51)  at (0.875, 0.75) {$\delta_2$};
		\node [style=none] (52)  at (-0.875, -0.75) {};
		\node [style=gn, align=center] (53)  at (0.625, -0.75) {$\alpha_3{+}\beta_3$\\${+}\delta_3{-}\frac{\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (54)  at (-0.875, -0.25) {$\frac{-\pi}{2}$};
		\node [style=rn] (56)  at (-0.375, 0.0) {};
		\node [style=rn] (57)  at (-0.875, 0.75) {$\delta_1{+}\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend left=45, looseness=1.00] (47) to (56);
		\draw [style=none, bend right=45, looseness=1.00] (47) to (56);
		\draw [style=none] (52.center) to (57);
		\draw [style=none] (53) to (48);
		\draw [style=none] (56) to (47);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pivoting/pivoting_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (-0.75, 1.375) {};
		\node [style=white dot] (1)  at (0.75, 1.375) {};
		\node [style=box] (2)  at (0.0, 1.375) {};
		\node [style=none] (3)  at (-1.25, -0.5) {};
		\node [style=none] (4)  at (-0.75, -0.5) {};
		\node [style=none] (5)  at (-0.25, 0.375) {};
		\node [style=none] (6)  at (-0.125, 0.125) {};
		\node [style=none] (7)  at (0.25, 0.375) {};
		\node [style=none] (8)  at (0.125, 0.125) {};
		\node [style=none] (9)  at (-1.25, -0.75) {};
		\node [style=none] (10)  at (-0.75, -0.75) {};
		\node [style=none] (11)  at (0.75, -0.5) {};
		\node [style=none] (12)  at (0.75, -0.75) {};
		\node [style=none] (13)  at (1.25, -0.5) {};
		\node [style=none] (14)  at (1.25, -0.75) {};
		\node [style=none] (15)  at (-0.125, -1.375) {};
		\node [style=none] (16)  at (-0.25, -1.625) {};
		\node [style=none] (17)  at (0.125, -1.375) {};
		\node [style=none] (18)  at (0.25, -1.625) {};
		\node [style={rounded rectangle, draw, font=\scriptsize, fill=white}] (19)  at (-1.0, -0.625) {$Q_0$};
		\node [style={rounded rectangle, draw, font=\scriptsize, fill=white}] (20)  at (1.0, -0.625) {$Q_i$};
		\node [style={rounded rectangle, draw, font=\scriptsize, fill=white}] (21)  at (0.0, 0.25) {$Q_{0i}$};
		\node [style={rounded rectangle, draw, font=\scriptsize, fill=white}] (22)  at (0.0, -1.5) {$~R~$};
		\node [style=none, font={\scriptsize}, color=gray] (23)  at (-0.75, 1.625) {$y_0$};
		\node [style=none, font={\scriptsize}, color=gray] (24)  at (0.75, 1.625) {$y_i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3.center);
		\draw (0) to (5.center);
		\draw (0) to (7.center);
		\draw (1) to (5.center);
		\draw (1) to (11.center);
		\draw (1) to (0);
		\draw (3.center) to (5.center);
		\draw (4.center) to (0);
		\draw (4.center) to (11.center);
		\draw (4.center) to (6.center);
		\draw (6.center) to (15.center);
		\draw (7.center) to (1);
		\draw (8.center) to (11.center);
		\draw (8.center) to (17.center);
		\draw (9.center) to (16.center);
		\draw (10.center) to (15.center);
		\draw (12.center) to (10.center);
		\draw (13.center) to (1);
		\draw (13.center) to (7.center);
		\draw (14.center) to (18.center);
		\draw (17.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pivoting/pivoting_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (29)  at (-1.25, 0.125) {};
		\node [style=none] (30)  at (-0.75, 0.125) {};
		\node [style=none] (31)  at (-0.25, 1.0) {};
		\node [style=none] (32)  at (-0.125, 0.75) {};
		\node [style=none] (33)  at (0.25, 1.0) {};
		\node [style=none] (34)  at (0.125, 0.75) {};
		\node [style=none] (35)  at (-1.25, -0.125) {};
		\node [style=none] (36)  at (-0.75, -0.125) {};
		\node [style=none] (37)  at (0.75, -0.125) {};
		\node [style=none] (38)  at (0.75, 0.125) {};
		\node [style=none] (39)  at (1.25, 0.125) {};
		\node [style=none] (40)  at (1.25, -0.125) {};
		\node [style=none] (41)  at (-0.125, -0.75) {};
		\node [style=none] (42)  at (-0.25, -1.0) {};
		\node [style=none] (43)  at (0.125, -0.75) {};
		\node [style=none] (44)  at (0.25, -1.0) {};
		\node [style={rounded rectangle, draw, font=\scriptsize, fill=white}] (45)  at (-1.0, 0.0) {$Q_0$};
		\node [style={rounded rectangle, draw, font=\scriptsize, fill=white}] (46)  at (1.0, 0.0) {$Q_i$};
		\node [style={rounded rectangle, draw, font=\scriptsize, fill=white}] (47)  at (0.0, 0.875) {$Q_{0i}$};
		\node [style={rounded rectangle, draw, font=\scriptsize, fill=white}] (48)  at (0.0, -0.875) {$~R~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (29.center) to (32.center);
		\draw (30.center) to (37.center);
		\draw (31.center) to (30.center);
		\draw (32.center) to (41.center);
		\draw (33.center) to (38.center);
		\draw (34.center) to (43.center);
		\draw (34.center) to (39.center);
		\draw (35.center) to (42.center);
		\draw (36.center) to (41.center);
		\draw (38.center) to (36.center);
		\draw (40.center) to (44.center);
		\draw (43.center) to (37.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rn-0-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sop-to-ZH-term.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}, font={\scriptsize}] (0) at (0, -0) {$e^{2i\pi\alpha_i}$};
	\end{pgfonlayer}
\end{tikzpicture}
